Classification and Ehrhart Theory of Denominator 2 Polygons

We present an algorithm for growing the denominator $r$ polygons containing a fixed number of lattice points and enumerate such polygons containing few lattice points for small $r$. We describe the Ehrhart quasi-polynomial of a rational polygon in terms of boundary and interior point counts. Using this, we bound the coefficients of Ehrhart quasi-polynomials of denominator 2 polygons. In particular, we completely classify such polynomials in the case of zero interior points.

==> data/0_boundary_0_interior_fin.dat <==
b i
3 3

==> data/0_boundary_0_interior_inf.dat <==
b i
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
4 1
4 2
4 3
4 4
4 5
4 6
4 7
4 8
4 9
4 10

==> data/0_boundary_1_interior.dat <==
b i
3 1
4 1
3 2
4 2
5 1
6 1
5 2
4 3
6 2
7 1
5 3
3 5
4 4
7 2
8 1
4 5
5 4
6 3
3 6
8 2
5 5
6 4
9 1
7 3
4 6
8 3
7 4
6 5
5 6
4 7
4 8
7 5
3 9
6 6
5 7
5 8
4 9
6 7
3 10

==> data/0_boundary_2_interior.dat <==
b i
3 3
4 3
3 4
5 3
4 4
6 3
5 4
4 5
7 3
6 4
4 6
5 5
8 3
7 4
4 7
6 5
3 8
5 6
9 3
8 4
6 6
5 7
7 5
4 8
10 3
9 4
6 7
5 8
7 6
8 5
4 9
10 4
11 3
7 7
6 8
5 9
8 6
4 10
9 5
3 11
12 3
11 4
7 8
6 9
8 7
4 11
9 6
5 10
10 5
3 12
12 4
5 11
4 12
11 5
6 10
9 7
8 8
10 6
7 9
12 5
11 6
8 9
9 8
5 12
6 11
4 13
7 10
10 7
7 11
9 9
6 12
8 10
5 13
10 8
3 15
4 14
4 15
5 14
6 13

==> data/0_boundary_3_interior.dat <==
b i
3 5
4 5
3 6
5 5
4 6
6 5
5 6
4 7
7 5
6 6
3 9
4 8
5 7
8 5
7 6
5 8
4 9
6 7
9 5
8 6
5 9
4 10
6 8
7 7
10 5
9 6
7 8
5 10
6 9
8 7
4 11
10 6
11 5
7 9
8 8
6 10
5 11
4 12
9 7
3 13
11 6
12 5
6 11
4 13
8 9
5 12
7 10
9 8
3 14
10 7
12 6
13 5
4 14
6 12
7 11
5 13
8 10
10 8
9 9
11 7
13 6
14 5
5 14
8 11
7 12
6 13
9 10
10 9
11 8
4 15
12 7
14 6
15 5
9 11
8 12
10 10
11 9
5 15
7 13
6 14
12 8
4 16
13 7
3 17
15 6
16 5
8 13
7 14
6 15
10 11
9 12
11 10
5 16
4 17
3 18
12 9
13 8
14 7
16 6
9 13
7 15
8 14
10 12
6 16
5 17
11 11
12 10
13 9
14 8
4 18
15 7
16 7
8 15
10 13
7 16
11 12
9 14
6 17
5 18
14 9
12 11
13 10
4 19
4 20
6 18
7 17
5 19
9 15
11 13
10 14
8 16
13 11
12 12
3 21
5 20
6 19
4 21

==> data/0_boundary_4_interior.dat <==
b i
9 10
6 14
8 12
7 14
5 16
6 16
3 19
3 7
4 7
3 8
5 7
4 8
6 7
5 8
7 7
6 8
4 10
8 7
7 8
5 10
4 11
9 7
8 8
6 10
4 12
5 11
10 7
9 8
6 11
7 10
5 12
4 13
11 7
10 8
7 11
6 12
8 10
5 13
4 14
11 8
12 7
7 12
8 11
5 14
6 13
4 15
13 7
12 8
7 13
5 15
9 11
10 10
4 16
14 7
13 8
10 11
8 13
6 15
9 12
4 17
11 10
15 7
14 8
8 14
9 13
7 15
5 17
4 18
10 12
11 11
12 10
16 7
15 8
4 19
8 15
6 17
5 18
7 16
9 14
12 11
11 12
10 13
3 20
13 10
16 8
17 7
5 19
7 17
8 16
6 18
9 15
4 20
10 14
13 11
12 12
11 13
14 10
17 8
18 7
6 19
8 17
7 18
5 20
10 15
12 13
9 16
13 12
11 14
15 10
14 11
4 21
18 8
19 7
11 15
9 17
8 18
7 19
5 21
13 13
14 12
12 14
6 20
15 11
10 16
4 22
16 10
3 23
19 8
20 7
7 20
8 19
12 15
14 13
5 22
6 21
13 14
11 16
10 17
9 18
15 12
4 23
16 11
3 24
17 10
20 8
12 16
4 24
6 22
7 21
5 23
8 20
14 14
13 15
9 19
10 18
15 13
16 12
11 17
17 11
18 10
20 9
11 18
13 16
6 23
7 22
14 15
8 21
12 17
9 20
10 19
5 24
17 12
15 14
16 13
4 25
7 23
4 26
6 24
11 19
5 25
8 22
12 18
10 20
9 21
13 17
16 14
14 16
15 15
3 27
6 25
4 27
5 26
5 9
3 11
3 12
6 9
7 9
8 9
9 9
10 9
3 16
11 9
12 9
13 9
14 9
15 9
16 9
4 9
3 15

==> data/1_boundary_0_interior_fin.dat <==
b i
6 1
4 3
5 3
4 4

==> data/1_boundary_0_interior_inf.dat <==
b i
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
3 1
3 2
3 3
3 4
3 5
3 6
3 7
3 8
3 9
3 10
4 1
4 2
4 3
4 4
4 5
4 6
4 7
4 8
4 9
4 10
5 1
5 2
5 3
5 4
5 5
5 6
5 7
5 8
5 9
5 10
6 1
6 2
6 3
6 4
6 5
6 6
6 7
6 8
6 9
6 10

==> data/1_boundary_1_interior.dat <==
b i
3 2
4 2
3 3
5 2
4 3
6 2
5 3
3 5
4 4
7 2
6 3
4 5
5 4
3 6
8 2
7 3
6 4
5 5
4 6
9 2
8 3
6 5
5 6
4 7
7 4
3 8
9 3
10 2
6 6
8 4
7 5
4 8
5 7
3 9
10 3
5 8
4 9
8 5
7 6
6 7
9 4
5 9
6 8
7 7
8 6
4 10
9 5
6 9
5 10
7 8

==> data/1_boundary_2_interior.dat <==
b i
3 4
3 5
4 4
5 4
4 5
3 6
6 4
5 5
4 6
7 4
6 5
5 6
4 7
3 8
8 4
7 5
5 7
6 6
4 8
3 9
9 4
8 5
6 7
5 8
4 9
7 6
10 4
9 5
7 7
5 9
8 6
4 10
6 8
3 11
11 4
10 5
8 7
7 8
5 10
4 11
6 9
9 6
3 12
12 4
11 5
8 8
5 11
9 7
7 9
6 10
10 6
4 12
3 13
13 4
12 5
9 8
6 11
5 12
8 9
7 10
10 7
11 6
4 13
3 14
14 4
13 5
10 8
4 14
7 11
5 13
6 12
8 10
11 7
9 9
12 6
3 15
14 5
7 12
8 11
10 9
5 14
6 13
12 7
11 8
9 10
4 15
13 6
11 9
7 13
6 14
8 12
5 15
12 8
9 11
10 10
4 16
7 14
6 15
8 13

==> data/1_boundary_3_interior.dat <==
b i
3 11
5 9
4 11
6 9
5 11
4 12
7 9
6 10
6 11
8 9
4 13
5 12
7 10
3 14
6 12
7 11
8 10
5 13
4 14
9 9
6 13
5 14
9 10
7 12
8 11
4 15
3 16
7 13
6 14
4 16
5 15
9 11
8 12
5 16
7 14
6 15
4 17
9 12
8 13
7 15
6 16
5 17
9 13
8 14
4 18
7 16
5 18
8 15
6 17
3 20
9 14
4 19
6 18
7 17
5 19
9 15
4 20
6 19
5 20
3 6
4 6
3 7
5 6
4 7
6 6
5 7
3 9
7 6
6 7
4 9
8 6
7 7
4 10
8 7
9 6
5 10
9 7
10 6
10 7
11 6
12 6
11 7
12 7
13 6
10 9
14 6
13 7
11 9
10 10
15 6
14 7
12 9
10 11
11 10
16 6
15 7
11 11
10 12
12 10
13 9
17 6
16 7
14 9
10 13
11 12
12 11
13 10
17 7
18 6
10 14
14 10
8 16
13 11
12 12
11 13
15 9
18 7
7 18
9 16
14 11
8 17
11 14
15 10
12 13
10 15
13 12
4 21
16 9
5 21
14 12
9 17
10 16
6 20
7 19
8 18
15 11
13 13
12 14
11 15
4 22
7 20
6 21
3 8
4 8
5 8
3 10
6 8
7 8
8 8
9 8
10 8
3 15
11 8
12 8
3 17
13 8
3 18
14 8
15 8
3 21
16 8
8 19

==> data/2_boundary_0_interior_fin.dat <==
b i
4 3
7 1
5 3
8 1
6 3
5 4
6 4
7 3

==> data/2_boundary_0_interior_inf.dat <==
b i
4 0
5 0
6 0
7 0
8 0
9 0
10 0
4 1
4 2
4 3
4 4
4 5
4 6
4 7
4 8
4 9
4 10
5 1
5 2
5 3
5 4
5 5
5 6
5 7
5 8
5 9
5 10
6 1
6 2
6 3
6 4
6 5
6 6
6 7
6 8
6 9
6 10
7 1
7 2
7 3
7 4
7 5
7 6
7 7
7 8
7 9
7 10
8 1
8 2
8 3
8 4
8 5
8 6
8 7
8 8
8 9
8 10

==> data/2_boundary_1_interior.dat <==
b i
4 3
5 3
4 4
6 3
4 5
5 4
7 3
6 4
5 5
4 6
8 3
7 4
6 5
4 7
5 6
9 3
7 5
6 6
5 7
8 4
4 8
10 3
7 6
8 5
4 9
6 7
9 4
5 8
11 3
9 5
8 6
7 7
6 8
5 9
10 4
12 3
6 9
7 8
10 5
8 7
9 6
5 10
11 4
7 9
6 10
8 8
9 7
10 6
11 5
7 10
8 9
9 8

==> data/2_boundary_2_interior.dat <==
b i
4 7
4 8
5 7
5 8
6 7
4 9
6 8
4 10
5 9
7 7
6 9
5 10
7 8
8 7
4 11
6 10
5 11
7 9
4 12
8 8
6 11
5 12
7 10
8 9
4 13
9 8
7 11
6 12
8 10
5 13
9 9
4 14
9 10
7 12
8 11
6 13
5 14
9 11
7 13
8 12
6 14
5 15
7 14
6 15
8 13
9 12
8 14
7 15
4 5
5 5
6 5
7 5
8 5
9 5
10 5
11 5
12 5
13 5
10 8
14 5
11 8
10 9
15 5
12 8
11 9
10 10
16 5
13 8
11 10
10 11
12 9
5 16
6 16
10 12
9 13
11 11
13 9
12 10
14 8
8 15
4 6
5 6
6 6
7 6
8 6
9 6
9 7
10 6
10 7
11 6
11 7
12 6
12 7
13 6
4 15
13 7
14 6
14 7
9 14
10 13

==> data/3_boundary_0_interior_fin.dat <==
b i
6 3
7 3
9 1
6 4
8 3
7 4
8 4
9 3

==> data/3_boundary_0_interior_inf.dat <==
b i
6 0
7 0
8 0
9 0
10 0
11 0
12 0
6 1
6 2
6 3
6 4
6 5
6 6
6 7
6 8
6 9
6 10
7 1
7 2
7 3
7 4
7 5
7 6
7 7
7 8
7 9
7 10
8 1
8 2
8 3
8 4
8 5
8 6
8 7
8 8
8 9
8 10
9 2
9 3
9 4
9 5
9 6
9 7
9 8
9 9
9 10
10 2
10 3
10 4
10 5
10 6
10 7
10 8
10 9
10 10

==> data/3_boundary_1_interior.dat <==
b i
6 4
6 5
7 5
6 6
6 7
7 6
7 7
6 8
8 6
7 8
8 7
6 9
7 9
6 10
9 7
8 8
7 10
8 9
9 8
9 9
8 10
9 10
7 4
8 4
8 5
9 4
10 4
9 5
9 6
10 5
11 4
12 4
10 6
11 5
10 7
11 6
12 5
10 8
12 6
11 7
10 9

==> data/4_boundary_0_interior_fin.dat <==
b i
8 3
9 3
9 4
8 4
8 5
10 3
10 4

==> data/4_boundary_0_interior_inf.dat <==
b i
8 0
9 0
10 0
11 0
12 0
13 0
14 0
8 1
8 2
8 3
8 4
8 5
8 6
8 7
8 8
8 9
8 10
9 2
9 3
9 4
9 5
9 6
9 7
9 8
9 9
9 10
10 2
10 3
10 4
10 5
10 6
10 7
10 8
10 9
10 10
11 3
11 4
11 5
11 6
11 7
11 8
11 9
11 10
12 3
12 4
12 5
12 6
12 7
12 8
12 9
12 10

==> data/5_boundary_0_interior_fin.dat <==
b i
10 3
10 4
11 3
11 4

==> data/5_boundary_0_interior_inf.dat <==
b i 
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
10 2
10 3
10 4
10 5
10 6
10 7
10 8
10 9
10 10
11 3
11 4
11 5
11 6
11 7
11 8
11 9
11 10
12 3
12 4
12 5
12 6
12 7
12 8
12 9
12 10
13 4
13 5
13 6
13 7
13 8
13 9
13 10
14 4
14 5
14 6
14 7
14 8
14 9
14 10

==> data/6_boundary_0_interior_fin.dat <==
b i 
12 4
12 3

==> data/6_boundary_0_interior_inf.dat <==
b i
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
12 3
12 4
12 5
12 6
12 7
12 8
12 9
12 10
13 4
13 5
13 6
13 7
13 8
13 9
13 10
14 4
14 5
14 6
14 7
14 8
14 9
14 10
15 5
15 6
15 7
15 8
15 9
15 10
16 5 
16 6
16 7
16 8
16 9
16 10
